Automating Work Orders and Tracking Winter Snow Plows and Patrol Vehicles with Telematics Data

Winter road maintenance is a critical priority for the Indiana Department of Transportation, which manages an extensive fleet across thousands of lane miles. The current manual tracking of snowplow workloads is inefficient and prone to errors. To address these challenges, we developed an in-browser web application that automates the creation and verification of work orders using a large-scale GPS dataset from telematics systems. The application processes millions of GPS data points from hundreds of vehicles over winter, significantly reducing manual labor and minimizing errors. Key features include geohashing for efficient road segment identification, detailed segment-level work records, and robust visualization of vehicle movements, even on repeated routes. Our proposed solution has the potential to enhance the accuracy and granularity of work records, support more effective resource allocation, ensure timely compensation for drivers, alleviate administrative burdens, and allow managers to focus on strategic planning and real-time challenges. The web application can be accessed at https://github.com/oats-center/arrtrack/

==> readme.txt <==
% readme.txt for TRR.cls
% Version 1.00 released 31 August 2020
%
% This software may only be used to prepare an article for publication in
% Transportation Research Record
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt					this file
%   TRR.cls						the LaTeX2e class file
%   TRR_LaTeX_Guidelines.tex	authors' instructions
%   TRR_Latex_Guidelines.pdf	authors' instructions in PDF format
%   TRR.bst						TRR style bst
%
% Typeset TRR_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place TRR.cls and TRR_LaTeX_Guidelines.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
